Simple and Superlattice Turing Patterns in Reaction-Diffusion Systems: Bifurcation, Bistability, and Parameter Collapse

This paper investigates the competition between both simple (e.g. stripes, hexagons) and ``superlattice'' (super squares, super hexagons) Turing patterns in two-component reaction-diffusion systems. ``Superlattice'' patterns are formed from eight or twelve Fourier modes, and feature structure at two different length scales. Using perturbation theory, we derive simple analytical expressions for the bifurcation equation coefficients on both rhombic and hexagonal lattices. These expressions show that, no matter how complicated the reaction kinectics, the nonlinear reaction terms reduce to just four effective terms within the bifurcation equation coefficients. Moreover, at the hexagonal degeneracy -- when the quadratic term in the hexagonal bifurcation equation disappears -- the number of effective system parameters drops to two, allowing a complete characterization of the possible bifurcation results at this degeneracy. The general results are then applied to specific model equations, to investigate the stability of different patterns within those models.

==> abs/abstract.txt <==
\\
Title: Simple and Superlattice Turing Patterns in Reaction-Diffusion
  Systems: Bifurcation, Bistability, and Parameter Collapse
Authors: Stephen L. Judd and Mary Silber (Northwestern University)
Comments: 32 pages, 10 figures, LaTeX, sumbitted to Physica D
Report-no: Applied Mathematics Technical Report no. 9704
\\
This paper investigates the competition between both simple (e.g. stripes,
hexagons) and ``superlattice'' (super squares, super hexagons) Turing
patterns in two-component reaction-diffusion systems.  ``Superlattice''
patterns are formed from eight or twelve Fourier modes, and feature
structure at two different length scales.  Using perturbation theory, we 
derive simple analytical expressions for the bifurcation equation 
coefficients on both rhombic and hexagonal lattices.  These expressions 
show that, no matter how complicated the reaction kinectics, the nonlinear 
reaction terms reduce to just four *effective* terms within the bifurcation
equation coefficients.  Moreover, at the hexagonal degeneracy -- when the 
quadratic term in the hexagonal bifurcation equation disappears -- the 
number of effective system parameters drops to two, allowing a complete 
characterization of the possible bifurcation results at this degeneracy.  
The general results are then applied to specific model equations, to 
investigate the stability of different patterns within those models.
\\


